Influence of Geometry Acquisition Method on Pedestrian Wind Simulations

The construction of a building inevitably changes the microclimate in its vicinity. Many city authorities request comprehensive wind studies before granting a building permit, which can be obtained by Computational Fluid Dynamics (CFD) simulations. When performing wind simulations, the quality of the geometry model is essential. Still, no available studies examine different geometry inputs' impact on the wind flow through an urban environment. This study investigates the influence of the building geometry acquisition method on the simulated wind field in an urban area, focusing on the application of pedestrian wind comfort. A suburban area in the west coast of Norway was chosen as a case study. Four building model types were produced and used in the simulations for comparison. The simulations using a building model produced from data stored in the national general feature catalog (FKB) in Norway showed minor differences to the simulations using more detailed and accurate models based on remote sensing measurements. Prominent variations were seen using a model based on the extrusion of the building footprint. A greater understanding of the geometry acquisition method's influence may enable more efficient pedestrian wind comfort studies that recognize the uncertainty of different geometric model use in urban wind simulations.

==> Figures/Methodology/frequencies.csv <==
Dir(Rounded)    (0, 4]    (4, 6]    (6, 8]  (8, 10]
0.0 1   1   1.25    2
45.0    0   1   2   1
90.0    0   1   1   1.5
135.0   4   6   7.5 6.2
180.0   4   5   6   6.05
225.0   2.5 5   2.5 2.3
270.0   2   2.5 2.5 1.7
315.0   4   6   6   5.5
